Machine learning for recovery factor estimation of an oil reservoir: a tool for de-risking at a hydrocarbon asset evaluation

Well known oil recovery factor estimation techniques such as analogy, volumetric calculations, material balance, decline curve analysis, hydrodynamic simulations have certain limitations. Those techniques are time-consuming, require specific data and expert knowledge. Besides, though uncertainty estimation is highly desirable for this problem, the methods above do not include this by default. In this work, we present a data-driven technique for oil recovery factor estimation using reservoir parameters and representative statistics. We apply advanced machine learning methods to historical worldwide oilfields datasets (more than 2000 oil reservoirs). The data-driven model might be used as a general tool for rapid and completely objective estimation of the oil recovery factor. In addition, it includes the ability to work with partial input data and to estimate the prediction interval of the oil recovery factor. We perform the evaluation in terms of accuracy and prediction intervals coverage for several tree-based machine learning techniques in application to the following two cases: (1) using parameters only related to geometry, geology, transport, storage and fluid properties, (2) using an extended set of parameters including development and production data. For both cases model proved itself to be robust and reliable. We conclude that the proposed data-driven approach overcomes several limitations of the traditional methods and is suitable for rapid, reliable and objective estimation of oil recovery factor for hydrocarbon reservoir.

==> response_to_reviewers.txt <==
Thank you for your letter and the opportunity to revise our paper on 'Machine learning for recovery factor estimation of an oil reservoir: a tool for de-risking at a hydrocarbon asset evaluation'. The suggestions and comments offered by the reviewers have been immensely helpful.

We have included the reviewer comments immediately after this paragraph and responded to them individually, indicating exactly how we addressed each concern or problem and describing the changes we have made. The revisions have been approved by all authors. The changes are marked in the revised manuscript for your convenience.

Editor and Reviewer comments:

Reviewer #1: 

The paper is well-written and worth investigating. I recommend accepting it after a minor revision. Here are some comments:

1. Too many paragraphs appear in Introduction, and some paragraphs are suggested to be merged. In addition, the article is very long, it is recommended to briefly introduce the content of each section in the last paragraph of Introduction.

Thank you for the valid point. We've merged the first three paragraphs into one. It reflects motivation for recovery factor estimation and highlights the drawbacks of traditional approaches. The next three paragraphs have also merged into a single one. It gives a brief literature review of data-driven methods for recovery factor estimation. The last paragraph has been rewritten to briefly introduce the content of each section. All changes are highlighted in the attached changelog document.

2. The authors mainly used tree-based models and conventional clustering methods. Please briefly describe the reasons for choosing them.

Thank you for this valid point. In the first version, the text already contained the reason for choosing tree-based models (3.1 Problem statement: "Since we have noisy data..."). But now we decided to move this explanation to "3.2 Regression models based on decision trees" section into the opening paragraph. Similarly, we've added additional sentences into opening paragraph of "3.3. Clustering and visualization" section to clarify the reason of choosing clustering technique (K-means) and  dimensionality reduction technique. All changes are highlighted in the attached changelog document.

Reviewer #2:
This paper presents the study of predicting oil recovery factors using machine learning. This study is meaningful and important for reservoir evaluation before exploration. Several suggestions are given:

1. Compared with cumulative oil production or oil in place, the oil recovery factor of a reservoir is more difficult to predict. Oil recovery factor strongly depends on the methods used, such as pressure depletion, water flooding, or other EOR methods used, including polymer flooding, gas injection, CO2 huff and puff. Have the authors consider the EOR methods used during the reservoir development?

Thank you for the valuable comment. In this paper we consider recovery factor limited to water flooding (secondary method). We already mention it in the first paragraph of Dataset section (...Both datasets include expected ultimate recovery (EUR), which were estimated according to the development plans and measurements assuming primary and secondary recovery.) and in Methodology subsection related to model for pre-production phases (...Both sources contain estimated expected ultimate (primary+secondary) oil recovery factors.).  To make it more clear we have added the clarification in Abstract, Introduction, Background and Methodology sections. All changes are highlighted in the attached changelog document.

2. The dataset is important information. However, I think the dataset should be given as an attachment, or the web link should be given for future study. There is no reference proved in line 125.

Thank you for the comment. Major part of the data is TORIS dataset can be found on public access. There is a link[https://data.wu.ac.at/schema/edx_netl_doe_gov/ZmEwMjJjNWEtODY2Yy00ZGI4LWExZDMtYTNlNDFjNTQ0MjA4]. We also have added this reference in text (see 2.1 TORIS dataset section). Data that were provided by Russian oil company is a part of commercial project. Unfortunately, we have no authority to make these part of the data, but this does not limit the applicability of presented models. 

3. The theory of machine learning can be briefly introduced to reduce the length of the paper. If the code or algorithm could be provided, it will be better. Most readers are petroleum engineers and not mathematics.

Thank you for this valid point. We totally agree that it would be better to reduce unnecessary math expressions and terms for more clarity.

List of corrections:

"Prediction interval" (former Problem statement) subsection:
- Changed section title from "Problem statement" to "Prediction interval" to avoid confusing. This section basically gives an explanation of what is prediction interval. The motivation for choosing tree-based algorithms was also moved from this section to next one "Regression models based on decision trees".
- We have changed word "set" to "interval" to make it more clear since in this paper we are considering intervals. And "set" is more broad term.


"Regression models based on decision trees" subsection:
- Changed the title of the section "Model based on decision trees" to "Regression models based on decison trees" for more clarity
- Moved here motivation for choosing tree-based algorithms

"Quantile Regression Forests" subsection:
- Removed the explanation of how the decision tree ensemble works. The interested reader can find a comprehensive explanation using provided references.
- Removed explanation of how Random Forest works
- Added some explanatory words
- Removed the too mathematical definition of the quantile, which may not be clear to the wide audience

"Incductive Conformal Predictors over Gradient Boosting" subsection:
- Added some explanatory words
- Replaced the mathematical explanation of Conformal Predictors with explanations of how it works in several sentences

"Clustering and visualization" subsection:
- Expanded motivation for using clusterization and dimensionality reduction techniques for more clarity
- Removed unnecessary formal mathematical expressions

"K-means clustering" subsection:
- Replaced a too mathematical explanation of the t-SNE algorithm with an explanation of how it works in several sentences

All changes are highlighted in the attached changelog document.

4. The equation should be numbered.

Thank you for this comment. All equations in the text are numbered.

5. The conclusion part should be given and separated from the discussion. The key conclusions can be summarized to attract the attention of readers.

Thank you for this valid point. We've made a separate section for the discussion and a separate section for the conclusion. In the discussion part, we leave the interpretation of our results and add a comparison with other studies. In the conclusion part we briefly describe the main idea of the paper, most important findings, highlight overall significance of the study and state future directions. All changes are highlighted in the attached changelog document.

6. The format and organization of the manuscript should be provided a lot.

Thank you for your comment! We took into account all the comments submitted by the reviewers. Have made improvements to the structure in the Introduction section. The Background section was revised a lot and now became more appropriate for a wide audience. We've made a separate section for the discussion and a separate section for the conclusion. We hope that format and organization of the manuscript got significantly better now.
